Capturing thin structures in VOF simulations with two-plane reconstruction

A novel interface reconstruction strategy for volume of fluid (VOF) methods is introduced that represents the liquid-gas interface as two planes that co-exist within a single computational cell. In comparison to the piecewise linear interface calculation (PLIC), this new algorithm greatly improves the accuracy of the reconstruction, in particular when dealing with thin structures such as films. The placement of the two planes requires the solution of a non-linear optimization problem in six dimensions, which has the potential to be overly expensive. An efficient solution to this optimization problem is presented here that exploits two key ideas: an algorithm for extracting multiple plane orientations from transported surface data, and an efficient and mass-conserving distance-finding algorithm that accounts for two planes with arbitrary orientation. Additionally, a simple and robust strategy is presented to accurately represent the surface tension forces produced at the interface of subgrid-thickness films. The performance of this new VOF reconstruction is demonstrated on several test cases that illustrate the capability to handle arbitrarily thin films.

==> timeshapecons.dat <==
nx              tzalesak_elvira tzalesak_r2p    tdef2d_elvira   tdef2d_r2p      tdef3d_elvira   tdef3d_r2p      szalesak_elvira szalesak_r2p    sdef2d_elvira   sdef2d_r2p      sdef3d_elvira   sdef3d_r2p      czalesak_elvira czalesak_r2p    cdef2d_elvira   cdef2d_r2p      cdef3d_elvira   cdef3d_r2p      
1.60000000e+01  6.78661000e-03  3.02861000e-02  8.36631000e-03  3.27762000e-02  1.42047000e-02  1.03296000e-01  3.39094000e-01  2.05151000e-01  1.32381000e+00  6.88705000e-01  8.25591000e-01  3.08630000e-01  8.42454984e-17  3.75735502e-15  1.34615517e-15  3.04064307e-13  2.12677000e-15  9.09620000e-14
3.20000000e+01  1.45045000e-02  3.31973000e-02  1.81183000e-02  4.16858000e-02  4.87719000e-02  2.38538000e-01  1.31657000e-01  3.77887000e-02  7.39227000e-01  1.78339000e-01  4.14492000e-01  1.07916000e-01  1.17943556e-16  7.40518942e-15  6.93890324e-17  1.77344398e-13  1.47451000e-16  2.89369000e-14
6.40000000e+01  2.95697000e-02  5.57685000e-02  3.19548000e-02  5.85965000e-02  1.82917000e-01  5.44420000e-01  4.29012000e-02  1.53237000e-02  1.73565000e-01  5.57381000e-02  1.57005000e-01  4.28895000e-02  1.34792232e-16  2.85591271e-15  4.30211661e-16  4.91412871e-14  2.94903000e-17  5.51295000e-15
1.28000000e+02  6.16876000e-02  1.02641000e-01  6.98403000e-02  1.12296000e-01  7.07724000e-01  1.65213000e+00  1.49401000e-02  7.56480000e-03  5.08689000e-02  1.97939000e-02  3.60319000e-02  1.57381000e-02  5.05471577e-17  9.68820050e-16  5.82866911e-16  8.36828391e-15  1.04083000e-17  2.62637000e-15
2.56000000e+02  1.47029000e-01  2.24564000e-01  1.62433000e-01  2.43384000e-01  2.91271000e+00  6.05877000e+00  6.36055000e-03  3.15749000e-03  1.47001000e-02  9.46793000e-03  7.51778000e-03  4.87452000e-03  2.52735788e-17  1.68490290e-16  5.55111411e-17  1.79023186e-15  2.77556000e-17  8.23994000e-16


==> umax-bubble.dat <==
    Timestep          Time          Umax
           0   0.00000E+00   0.00000E+00
           2   1.28000E-02   1.91187E-05
           4   2.56000E-02   4.91074E-05
           5   3.20000E-02   4.12838E-05
           7   4.48000E-02   5.27578E-05
           8   5.12000E-02   4.46276E-05
          10   6.40000E-02   5.84668E-05
          11   7.04000E-02   5.10450E-05
          13   8.32000E-02   6.50487E-05
          15   9.60000E-02   5.73419E-05
          16   1.02400E-01   6.67071E-05
          18   1.15200E-01   6.13680E-05
          19   1.21600E-01   6.49496E-05
          21   1.34400E-01   6.29020E-05
          22   1.40800E-01   7.23845E-05
          24   1.53600E-01   6.76729E-05
          25   1.60000E-01   7.61367E-05
          27   1.72800E-01   7.41455E-05
          29   1.85600E-01   9.06032E-05
          30   1.92000E-01   8.42289E-05
          32   2.04800E-01   9.71919E-05
          33   2.11200E-01   9.23397E-05
          35   2.24000E-01   1.06006E-04
          36   2.30400E-01   1.02853E-04
          38   2.43200E-01   1.13981E-04
          40   2.56000E-01   1.02589E-04
          41   2.62400E-01   1.21787E-04
          43   2.75200E-01   1.09873E-04
          44   2.81600E-01   1.28969E-04
          46   2.94400E-01   1.19254E-04
          47   3.00800E-01   1.36209E-04
          49   3.13600E-01   1.29326E-04
          50   3.20000E-01   1.40269E-04
          52   3.32800E-01   1.35027E-04
          54   3.45600E-01   1.55135E-04
          55   3.52000E-01   1.45595E-04
          57   3.64800E-01   1.63976E-04
          58   3.71200E-01   1.55739E-04
          60   3.84000E-01   1.71699E-04
          61   3.90400E-01   1.65908E-04
          63   4.03200E-01   1.78722E-04
          65   4.16000E-01   1.67066E-04
          66   4.22400E-01   1.86168E-04
          68   4.35200E-01   1.71855E-04
          69   4.41600E-01   1.93355E-04
          71   4.54400E-01   1.77456E-04
          72   4.60800E-01   2.00549E-04
          74   4.73600E-01   1.87623E-04
          75   4.80000E-01   2.05694E-04
          77   4.92800E-01   1.96111E-04
          79   5.05600E-01   2.17912E-04
          80   5.12000E-01   2.05518E-04
          82   5.24800E-01   2.26378E-04
          83   5.31200E-01   2.16052E-04
          85   5.44000E-01   2.33321E-04
          86   5.50400E-01   2.25554E-04
          88   5.63200E-01   2.38482E-04
          90   5.76000E-01   2.25184E-04
          91   5.82400E-01   2.44478E-04
          93   5.95200E-01   2.28490E-04
          94   6.01600E-01   2.50282E-04
          96   6.14400E-01   2.32162E-04
          97   6.20800E-01   2.56457E-04
          99   6.33600E-01   2.39612E-04
         100   6.40000E-01   2.60899E-04
         102   6.52800E-01   2.47889E-04
         104   6.65600E-01   2.70644E-04
         105   6.72000E-01   2.55578E-04
         107   6.84800E-01   2.78679E-04
         108   6.91200E-01   2.65873E-04
         110   7.04000E-01   2.84740E-04
         111   7.10400E-01   2.75051E-04
         113   7.23200E-01   2.88804E-04
         115   7.36000E-01   2.74406E-04
         116   7.42400E-01   2.93208E-04
         118   7.55200E-01   2.76121E-04
         119   7.61600E-01   2.97574E-04
         121   7.74400E-01   2.78227E-04
         122   7.80800E-01   3.02228E-04
         124   7.93600E-01   2.80829E-04
         125   8.00000E-01   3.06010E-04
         127   8.12800E-01   2.88561E-04
         129   8.25600E-01   3.13581E-04
         130   8.32000E-01   2.96417E-04
         132   8.44800E-01   3.21264E-04
         133   8.51200E-01   3.06249E-04
         135   8.64000E-01   3.26500E-04
         136   8.70400E-01   3.14289E-04
         138   8.83200E-01   3.29616E-04
         140   8.96000E-01   3.15472E-04
         141   9.02400E-01   3.32949E-04
         143   9.15200E-01   3.15714E-04
         144   9.21600E-01   3.35841E-04
         146   9.34400E-01   3.16488E-04
         147   9.40800E-01   3.39315E-04
         149   9.53600E-01   3.16955E-04
         150   9.60000E-01   3.42388E-04
         152   9.72800E-01   3.21149E-04
         154   9.85600E-01   3.47583E-04
         155   9.92000E-01   3.28177E-04
         157   1.00480E+00   3.55193E-04


==> umax-drop.dat <==
    Timestep          Time          Umax
           0   0.00000E+00   0.00000E+00
           2   1.28000E-02   3.09231E-05
           4   2.56000E-02   7.71534E-05
           5   3.20000E-02   5.92192E-05
           7   4.48000E-02   1.25892E-04
           8   5.12000E-02   9.87260E-05
          10   6.40000E-02   1.18951E-04
          11   7.04000E-02   9.69439E-05
          13   8.32000E-02   1.24097E-04
          15   9.60000E-02   9.04716E-05
          16   1.02400E-01   1.26035E-04
          18   1.15200E-01   9.48652E-05
          19   1.21600E-01   1.30677E-04
          21   1.34400E-01   1.04269E-04
          22   1.40800E-01   1.26913E-04
          24   1.53600E-01   1.13525E-04
          25   1.60000E-01   1.40618E-04
          27   1.72800E-01   1.26162E-04
          29   1.85600E-01   1.50257E-04
          30   1.92000E-01   1.39022E-04
          32   2.04800E-01   1.64435E-04
          33   2.11200E-01   1.52711E-04
          35   2.24000E-01   1.84835E-04
          36   2.30400E-01   1.71636E-04
          38   2.43200E-01   2.08705E-04
          40   2.56000E-01   2.19157E-04
          41   2.62400E-01   2.32124E-04
          43   2.75200E-01   2.32890E-04
          44   2.81600E-01   2.53719E-04
          46   2.94400E-01   2.47662E-04
          47   3.00800E-01   2.70846E-04
          49   3.13600E-01   2.59097E-04
          50   3.20000E-01   2.81197E-04
          52   3.32800E-01   2.71545E-04
          54   3.45600E-01   2.77390E-04
          55   3.52000E-01   2.84857E-04
          57   3.64800E-01   2.97440E-04
          58   3.71200E-01   2.97451E-04
          60   3.84000E-01   3.18208E-04
          61   3.90400E-01   3.09712E-04
          63   4.03200E-01   3.38776E-04
          65   4.16000E-01   3.55573E-04
          66   4.22400E-01   3.63226E-04
          68   4.35200E-01   3.74922E-04
          69   4.41600E-01   3.87165E-04
          71   4.54400E-01   3.92610E-04
          72   4.60800E-01   4.11170E-04
          74   4.73600E-01   4.08296E-04
          75   4.80000E-01   4.29168E-04
          77   4.92800E-01   4.19953E-04
          79   5.05600E-01   4.16254E-04
          80   5.12000E-01   4.32134E-04
          82   5.24800E-01   4.37111E-04
          83   5.31200E-01   4.45050E-04
          85   5.44000E-01   4.58974E-04
          86   5.50400E-01   4.57638E-04
          88   5.63200E-01   4.80463E-04
          90   5.76000E-01   5.05264E-04
          91   5.82400E-01   5.01143E-04
          93   5.95200E-01   5.22566E-04
          94   6.01600E-01   5.25994E-04
          96   6.14400E-01   5.40917E-04
          97   6.20800E-01   5.53667E-04
          99   6.33600E-01   5.57822E-04
         100   6.40000E-01   5.78109E-04
         102   6.52800E-01   5.71924E-04
         104   6.65600E-01   5.59293E-04
         105   6.72000E-01   5.85130E-04
         107   6.84800E-01   5.81157E-04
         108   6.91200E-01   5.98075E-04
         110   7.04000E-01   6.02905E-04
         111   7.10400E-01   6.09931E-04
         113   7.23200E-01   6.24833E-04
         115   7.36000E-01   6.59885E-04
         116   7.42400E-01   6.46169E-04
         118   7.55200E-01   6.78151E-04
         119   7.61600E-01   6.75433E-04
         121   7.74400E-01   6.97596E-04
         122   7.80800E-01   7.05114E-04
         124   7.93600E-01   7.14813E-04
         125   8.00000E-01   7.32678E-04
         127   8.12800E-01   7.30472E-04
         129   8.25600E-01   7.07269E-04
         130   8.32000E-01   7.41623E-04
         132   8.44800E-01   7.27184E-04
         133   8.51200E-01   7.52844E-04
         135   8.64000E-01   7.48847E-04
         136   8.70400E-01   7.64136E-04
         138   8.83200E-01   7.71012E-04
         140   8.96000E-01   8.15798E-04
         141   9.02400E-01   7.93379E-04
         143   9.15200E-01   8.30183E-04
         144   9.21600E-01   8.21305E-04
         146   9.34400E-01   8.47175E-04
         147   9.40800E-01   8.49929E-04
         149   9.53600E-01   8.64802E-04
         150   9.60000E-01   8.79601E-04
         152   9.72800E-01   8.80693E-04
         154   9.85600E-01   8.50645E-04
         155   9.92000E-01   8.93215E-04
         157   1.00480E+00   8.72189E-04


==> umax-film.dat <==
Timestep-num          Time  Capillary-ti  Velocity-tim          Umax            Ca
           0   0.00000E+00   0.00000E+00   0.00000E+00   0.00000E+00   0.00000E+00
           2   1.28000E-02   5.50824E-04   4.26667E-02   2.05694E-03   2.05694E-02
           4   2.56000E-02   1.10165E-03   8.53333E-02   3.36245E-03   3.36245E-02
           5   3.20000E-02   1.37706E-03   1.06667E-01   3.88265E-03   3.88265E-02
           7   4.48000E-02   1.92789E-03   1.49333E-01   5.65311E-03   5.65311E-02
           8   5.12000E-02   2.20330E-03   1.70667E-01   5.58284E-03   5.58284E-02
          10   6.40000E-02   2.75412E-03   2.13333E-01   7.49397E-03   7.49397E-02
          11   7.04000E-02   3.02953E-03   2.34667E-01   8.03566E-03   8.03566E-02
          13   8.32000E-02   3.58036E-03   2.77333E-01   9.93922E-03   9.93922E-02
          15   9.60000E-02   4.13118E-03   3.20000E-01   1.10326E-02   1.10326E-01
          16   1.02400E-01   4.40659E-03   3.41333E-01   1.17628E-02   1.17628E-01
          18   1.15200E-01   4.95742E-03   3.84000E-01   1.38609E-02   1.38609E-01
          19   1.21600E-01   5.23283E-03   4.05333E-01   1.42536E-02   1.42536E-01
          21   1.34400E-01   5.78366E-03   4.48000E-01   1.58503E-02   1.58503E-01
          22   1.40800E-01   6.05907E-03   4.69333E-01   1.65843E-02   1.65843E-01
          24   1.53600E-01   6.60989E-03   5.12000E-01   1.79390E-02   1.79390E-01
          25   1.60000E-01   6.88530E-03   5.33333E-01   1.83855E-02   1.83855E-01
          27   1.72800E-01   7.43613E-03   5.76000E-01   1.94787E-02   1.94787E-01
          29   1.85600E-01   7.98695E-03   6.18667E-01   2.06826E-02   2.06826E-01
          30   1.92000E-01   8.26236E-03   6.40000E-01   2.11544E-02   2.11544E-01
          32   2.04800E-01   8.81319E-03   6.82667E-01   2.15846E-02   2.15846E-01
          33   2.11200E-01   9.08860E-03   7.04000E-01   2.24047E-02   2.24047E-01
          35   2.24000E-01   9.63943E-03   7.46667E-01   2.36305E-02   2.36305E-01
          36   2.30400E-01   9.91484E-03   7.68000E-01   2.45427E-02   2.45427E-01
          38   2.43200E-01   1.04657E-02   8.10667E-01   2.57582E-02   2.57582E-01
          40   2.56000E-01   1.10165E-02   8.53333E-01   2.74546E-02   2.74546E-01
          41   2.62400E-01   1.12919E-02   8.74667E-01   2.78139E-02   2.78139E-01
          43   2.75200E-01   1.18427E-02   9.17333E-01   2.96119E-02   2.96119E-01
          44   2.81600E-01   1.21181E-02   9.38667E-01   2.96777E-02   2.96777E-01
          46   2.94400E-01   1.26690E-02   9.81333E-01   3.17485E-02   3.17485E-01
          47   3.00800E-01   1.29444E-02   1.00267E+00   3.13600E-02   3.13600E-01
          49   3.13600E-01   1.34952E-02   1.04533E+00   3.38106E-02   3.38106E-01
          50   3.20000E-01   1.37706E-02   1.06667E+00   3.31610E-02   3.31610E-01
          52   3.32800E-01   1.43214E-02   1.10933E+00   3.58581E-02   3.58581E-01
          54   3.45600E-01   1.48723E-02   1.15200E+00   3.56171E-02   3.56171E-01
          55   3.52000E-01   1.51477E-02   1.17333E+00   3.80205E-02   3.80205E-01
          57   3.64800E-01   1.56985E-02   1.21600E+00   3.74165E-02   3.74165E-01
          58   3.71200E-01   1.59739E-02   1.23733E+00   4.03678E-02   4.03678E-01
          60   3.84000E-01   1.65247E-02   1.28000E+00   4.00190E-02   4.00190E-01
          61   3.90400E-01   1.68001E-02   1.30133E+00   4.28825E-02   4.28825E-01
          63   4.03200E-01   1.73510E-02   1.34400E+00   4.28844E-02   4.28844E-01
          65   4.16000E-01   1.79018E-02   1.38667E+00   4.26967E-02   4.26967E-01
          66   4.22400E-01   1.81772E-02   1.40800E+00   4.58606E-02   4.58606E-01
          68   4.35200E-01   1.87280E-02   1.45067E+00   4.45217E-02   4.45217E-01
          69   4.41600E-01   1.90034E-02   1.47200E+00   4.89382E-02   4.89382E-01
          71   4.54400E-01   1.95543E-02   1.51467E+00   4.61809E-02   4.61809E-01
          72   4.60800E-01   1.98297E-02   1.53600E+00   5.14861E-02   5.14861E-01
          74   4.73600E-01   2.03805E-02   1.57867E+00   4.76055E-02   4.76055E-01
          75   4.80000E-01   2.06559E-02   1.60000E+00   5.39500E-02   5.39500E-01
          77   4.92800E-01   2.12067E-02   1.64267E+00   5.01959E-02   5.01959E-01
          79   5.05600E-01   2.17576E-02   1.68533E+00   5.54260E-02   5.54260E-01
          80   5.12000E-01   2.20330E-02   1.70667E+00   5.22719E-02   5.22719E-01
          82   5.24800E-01   2.25838E-02   1.74933E+00   5.73633E-02   5.73633E-01
          83   5.31200E-01   2.28592E-02   1.77067E+00   5.80918E-02   5.80918E-01
          85   5.44000E-01   2.34100E-02   1.81333E+00   5.73953E-02   5.73953E-01
          86   5.50400E-01   2.36854E-02   1.83467E+00   6.20298E-02   6.20298E-01
          88   5.63200E-01   2.42363E-02   1.87733E+00   5.86971E-02   5.86971E-01
          90   5.76000E-01   2.47871E-02   1.92000E+00   7.19108E-02   7.19108E-01
          91   5.82400E-01   2.50625E-02   1.94133E+00   5.90280E-02   5.90280E-01
          93   5.95200E-01   2.56133E-02   1.98400E+00   8.39856E-02   8.39856E-01
          94   6.01600E-01   2.58887E-02   2.00533E+00   6.63891E-02   6.63891E-01
          96   6.14400E-01   2.64396E-02   2.04800E+00   7.85675E-02   7.85675E-01
          97   6.20800E-01   2.67150E-02   2.06933E+00   7.23879E-02   7.23879E-01
          99   6.33600E-01   2.72658E-02   2.11200E+00   7.64702E-02   7.64702E-01
         100   6.40000E-01   2.75412E-02   2.13333E+00   7.07105E-02   7.07105E-01
         102   6.52800E-01   2.80920E-02   2.17600E+00   6.16921E-02   6.16921E-01
         104   6.65600E-01   2.86429E-02   2.21867E+00   5.52738E-02   5.52738E-01
         105   6.72000E-01   2.89183E-02   2.24000E+00   5.49570E-02   5.49570E-01
         107   6.84800E-01   2.94691E-02   2.28267E+00   5.22502E-02   5.22502E-01
         108   6.91200E-01   2.97445E-02   2.30400E+00   5.53119E-02   5.53119E-01
         110   7.04000E-01   3.02953E-02   2.34667E+00   5.07490E-02   5.07490E-01
         111   7.10400E-01   3.05707E-02   2.36800E+00   5.41515E-02   5.41515E-01
         113   7.23200E-01   3.11216E-02   2.41067E+00   4.81027E-02   4.81027E-01
         115   7.36000E-01   3.16724E-02   2.45333E+00   5.00912E-02   5.00912E-01
         116   7.42400E-01   3.19478E-02   2.47467E+00   4.60624E-02   4.60624E-01
         118   7.55200E-01   3.24986E-02   2.51733E+00   4.66061E-02   4.66061E-01
         119   7.61600E-01   3.27740E-02   2.53867E+00   4.46502E-02   4.46502E-01
         121   7.74400E-01   3.33249E-02   2.58133E+00   4.30738E-02   4.30738E-01
         122   7.80800E-01   3.36003E-02   2.60267E+00   3.99431E-02   3.99431E-01
         124   7.93600E-01   3.41511E-02   2.64533E+00   3.81758E-02   3.81758E-01
         125   8.00000E-01   3.44265E-02   2.66667E+00   3.53531E-02   3.53531E-01
         127   8.12800E-01   3.49773E-02   2.70933E+00   3.37976E-02   3.37976E-01
         129   8.25600E-01   3.55282E-02   2.75200E+00   3.09595E-02   3.09595E-01
         130   8.32000E-01   3.58036E-02   2.77333E+00   2.96703E-02   2.96703E-01
         132   8.44800E-01   3.63544E-02   2.81600E+00   3.01062E-02   3.01062E-01
         133   8.51200E-01   3.66298E-02   2.83733E+00   3.05018E-02   3.05018E-01
         135   8.64000E-01   3.71806E-02   2.88000E+00   3.13110E-02   3.13110E-01
         136   8.70400E-01   3.74561E-02   2.90133E+00   3.20348E-02   3.20348E-01
         138   8.83200E-01   3.80069E-02   2.94400E+00   3.22793E-02   3.22793E-01
         140   8.96000E-01   3.85577E-02   2.98667E+00   3.37484E-02   3.37484E-01
         141   9.02400E-01   3.88331E-02   3.00800E+00   3.33553E-02   3.33553E-01
         143   9.15200E-01   3.93839E-02   3.05067E+00   3.51253E-02   3.51253E-01
         144   9.21600E-01   3.96593E-02   3.07200E+00   3.43429E-02   3.43429E-01
         146   9.34400E-01   4.02102E-02   3.11467E+00   3.59657E-02   3.59657E-01
         147   9.40800E-01   4.04856E-02   3.13600E+00   3.48524E-02   3.48524E-01
         149   9.53600E-01   4.10364E-02   3.17867E+00   3.65887E-02   3.65887E-01
         150   9.60000E-01   4.13118E-02   3.20000E+00   3.59229E-02   3.59229E-01
         152   9.72800E-01   4.18626E-02   3.24267E+00   3.72521E-02   3.72521E-01
         154   9.85600E-01   4.24135E-02   3.28533E+00   3.85501E-02   3.85501E-01
         155   9.92000E-01   4.26889E-02   3.30667E+00   3.75659E-02   3.75659E-01
         157   1.00480E+00   4.32397E-02   3.34933E+00   3.86822E-02   3.86822E-01

